Reconfiguration Using Generalized Token Jumping

In reconfiguration, we are given two solutions to a graph problem, such as Vertex Cover or Dominating Set, with each solu tion represented by a placement of tokens on vertices of the graph. Our task is to reconfigure one into the other using small steps while ensuring the intermediate configurations of tokens are also valid solutions. The two commonly studied settings are Token Jumping and Token Sliding, which allows moving a single token to an arbitrary or an adjacent vertex, respectively. We introduce new rules that generalize Token Jumping, parameterized by the number of tokens allowed to move at once and by the maximum distance of each move. Our main contribution is identifying minimal rules that allow reconfiguring any possible given solution into any other for Independent Set, Vertex Cover, and Dominating Set. For each minimal rule, we also provide an efficient algorithm that finds a corresponding reconfiguration sequence. We further focus on the rule that allows each token to move to an adjacent vertex in a single step. This natural variant turns out to be the minimal rule that guarantees reconfigurability for Vertex Cover. We determine the computational complexity of deciding whether a (shortest) reconfiguration sequence exists under this rule for the three studied problems. While reachability for Vertex Cover is shown to be in P, finding a shortest sequence is shown to be NP-complete. For Independent Set and Dominating Set, even reachability is shown to be PSPACE-complete.

==> response_icalp.txt <==
Thank you for the reviews.

To answer the question of Review 3 (and also mentioned in Review 1) about the name of the rule:
We are convinced by the arguments that changing the name of the rule to (k, d)-Token Jumping is indeed more appropriate, as it leaves the possibility of more rich generalizations of token sliding.
For instance, the menitoned sliding up to some distance, while not blocked by another token, can be interesting from the optimization perspective. Therefore, we are willing to change the name of the rule.

Regarding the model in which no two tokens can share a vertex, which was mentioned by Review 1, we consider that an interesting area for further study.
We believe that with a few additional technicalities, our results can be
carried over to that model; The lower bounds still hold as they are, the upper
bounds require a slight extensions of the arguments. It suffices to ensure that the first phase, consisting of matching the
  starting/ending configurations to a common vertex cover/dominating set, uses edges corresponding to distance 0 whenever possible.
The second phase, consisting of moving remaining tokens needs to only keep the
same vertex cover/dominating set always occupied, which is easy when resolving
tokens one by one.
This would appear in the future journal version of this work.

The reviews mention the fact that the proofs are straightforward and use standard techniques, possibly not reaching the level of ICALP.
While we do not argue this statement, we try to show that the recent interest in the topic might balance out the straightforwardness of the results.
The Workshop on Combinatorial Reconfiguration, affiliated with ICALP, has been hosted in years 2023, 2022, and 2021 with great success and attendence.
Also, mentioned in the reviews is the recent ICALP publication from 2019 by Censor-Hillel and Rabie titled "Distributed Reconfiguration of Maximal Independent Sets".

The specific comments of Review 3 would of course be incorporated.


==> reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 467
TITLE: Reconfiguration using parallel token sliding
AUTHORS: Jan Matyáš Křišťan and Jakub Svoboda


Reference both: 
- The idea of moving tokens in parallel is not entirely new. As far as I know, similar questions have been studied for Independent Set Reconfiguration since 2016 by de Berg, Jansen, and Mukherjee [FSTTCS 2016 and Discrete Appl. Math. 250:165--182, 2018, https://doi.org/10.1016/j.dam.2018.05.029] under the "parallel variants" of two other reconfiguration rules: Token Jumping (where tokens are allowed to move to any unoccupied vertices) and Token Addition/Removal (where one can either add or remove a single token). Another recent research involving this idea, also for Independent Set Reconfiguration, is the paper by Censor-Hillel and Rabie [ICALP 2019 and J. Comput. Syst. Sci. 112:85--96, 2020, https://doi.org/10.1016/j.jcss.2020.03.003]. (They did not explicitly mention this, but one can derive that they allow multiple tokens to be added/removed at the same time as long as certain conditions are satisfied.) These references are not mentioned in the manuscript.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 467
TITLE: Reconfiguration using parallel token sliding
AUTHORS: Jan Matyáš Křišťan and Jakub Svoboda

----------- Overall evaluation -----------


Minor remark:
The author might, in their related work, mention distributed reconfiguration problems that also allow several tokens to move simultaneously even if the framework is slightly different.


----------------------- REVIEW 3 ---------------------
SUBMISSION: 467
TITLE: Reconfiguration using parallel token sliding
AUTHORS: Jan Matyáš Křišťan and Jakub Svoboda

----------- Overall evaluation -----------


Specific comments :
    - in several places:
        * "i.e. something" in LaTeX should be written "i.e.\ something" to prevent the use of a post-punctuation spacing after the last period.
        * in several places, talking about a graph, you write "its two configurations/vertex covers/dominating sets/independent sets". This is slightly too informal for my taste, as it may be understood that there are only two such objects, which is not necessarily the case. I suggest that you remove "its" and, possibly, add "of G" at the end.

    - line 45: "by distance at most d we call this rule". Add "and" or ";" after "at most d".
    - line 46: "k' tokens to move to the distance ad most d". extra "the".
    - line 47: the "{(k, 1), (k′, d)}-Token Sliding" rule is actually equivalent to the "{(k-k', 1), (k′, d)}-Token Sliding" rule, assuming that d≥1. This could be explained. A similar comment holds for line 81.
    - line 59: add a comma after NP-hard.
    - line 96: "It is common to permit to multiple tokens to occupy a single vertex [6]." Phrasing is incorrect. Besides, it is only one reference, thus it does not really make it "common". I suggest writing a short sentence as to why allowing multiple tokens on a single vertex makes sense for those problems. As a bare minimum, remove "common".
    - lines 131-132: Missing periods at the end of the sentences describing the outputs.
    - line 147: There is a mistake in "{v^i_x, v^i_y}", which should be "{v^i_x, v^{i+1}_y".
    - line 153. Missing "A" before "Maximum matching".
    - lines 166-168: Write the proposition with the name of the rule, in this case the (k-1,d)-TS/TJ rule, rather than its description.
    - line 277: "we need at least two additional vertices". This follows from the fact that k≥2; please add this argument.
    - line 401-402: I would slightly rewrite the statement of Theorem 4.4 as follows: "Deciding if a reconfiguration sequence of length at most \ell between two vertex covers exists under (k, 1)-Token Sliding is NP-complete, even if \ell ≥ 2 is fixed."
    - Depending on how you address my comment regarding the name and motivation of the rules (i.e., Jumping instead of Sliding), the conclusion could ask about the properties that a reconfiguration path (that is, the path taken by a moving token between two reconfiguration steps) would need to have in a Sliding version of your rules.

